Forensic Similarity for Digital Images

In this paper we introduce a new digital image forensics approach called forensic similarity, which determines whether two image patches contain the same forensic trace or different forensic traces. One benefit of this approach is that prior knowledge, e.g. training samples, of a forensic trace are not required to make a forensic similarity decision on it in the future. To do this, we propose a two part deep-learning system composed of a CNN-based feature extractor and a three-layer neural network, called the similarity network. This system maps pairs of image patches to a score indicating whether they contain the same or different forensic traces. We evaluated system accuracy of determining whether two image patches were 1) captured by the same or different camera model, 2) manipulated by the same or different editing operation, and 3) manipulated by the same or different manipulation parameter, given a particular editing operation. Experiments demonstrate applicability to a variety of forensic traces, and importantly show efficacy on "unknown" forensic traces that were not used to train the system. Experiments also show that the proposed system significantly improves upon prior art, reducing error rates by more than half. Furthermore, we demonstrated the utility of the forensic similarity approach in two practical applications: forgery detection and localization, and database consistency verification.

==> tables/cam_class_list.csv <==
Set,Model,DB
A,Apple iPhone 4,MISL
A,Apple iPhone 4s,MISL
A,Apple iPhone 5,MISL
A,Apple iPhone 5s,MISL
A,Apple iPhone 6,MISL
A,Apple iPhone 6+,MISL
A,Apple iPhone 6s,MISL
A,Agfa Sensor530s,DID
A,Canon EOS SL1,MISL
A,Canon PC1730,
A,Canon Powershot A580,
A,Canon Powershot ELPH 160,MISL
A,Canon Powershot S100,
A,Canon Powershot SX530 HS,MISL
A,Canon Powershot SX420 IS,MISL
A,Canon SX610 HS,
A,Casio EX-Z150,
A,Fujifilm FinePix S8600,
A,Huawei Honor 5x,MISL
A,LG G2,MISL
A,LG G3,MISL
A,LG Nexus 5x,MISL
A,Motorola Droid Maxx,MISL
A,Motorola Droid Turbo,MISL
A,Motorola X,MISL
A,Motorola XT1060,MISL
A,Nikon Coolpix S33,
A,Nikon Coolpix S7000,
A,Nikon Coolpix S710,
A,Nikon D200,
A,Nikon D3200,
A,Nikon D7100,
A,Panasonic DMC-FZ50,
A,Panasonic FZ200,
A,Pentax K-7,
A,Pentax OptioA40,
A,Praktica DCZ5.9,
A,Ricoh GX100,
A,Rollei RCP-7325XS,
A,Samsung Galaxy Note4,MISL
A,Samsung Galaxy S2,MISL
A,Samsung Galaxy S4,MISL
A,Samsung L74wide,
A,Samsung NV15,
A,Sony DSC-H300,
A,Sony DSC-W800,
A,Sony DSC-WX350,
A,Sony DSC-H50,
A,Sony DSC-T77,
A,Sony NEX-5TL,
B,Apple iPad Air 2,
B,Apple iPhone 5c,
B,Agfa DC-733s,
B,Agfa DC-830i,
B,Blackberry Leap,
B,Canon Ixus70,
B,Canon PC1234,
B,Canon Powershot G10,
B,Canon Powershot SX400 IS,
B,Canon T4i,
B,Fujifilm FinePix XP80,
B,Fujifilm FinePix J50,
B,HTC One M7,
B,Kodak EasyShare C813,
B,Kodak M1063,
B,LG Nexus 5,
B,Motorola Nexus 6,
B,Nikon D70,
B,Nikon D7000,
B,Nokia Lumia 920,
B,Olympus Stylus TG-860,
B,Panasonic TS30,
B,Pentax OptioW60,
B,Samsung Galaxy Note3,
B,Samsung Galaxy Note5,
B,Samsung Galaxy S3,
B,Samsung Galaxy S5,
B,Samsung Galaxy S7,
B,Sony A6000,
B,Sony DSC-W170,
C,Agfa DC-504,
C,Agfa Sensor505x,
C,Canon Ixus55,
C,Canon PowershotA640,
C,Canon Rebel T3i,
C,LG Optimus L90,
C,LG Realm,
C,Nikon Coolpix S3700,
C,Nikon D3000,
C,Olympus mju-1050SW,
C,Samsung Galaxy Lite,
C,Samsung Galaxy Nexus,
C,Samsung Galaxy Note2,
C,Samsung Galaxy S6 Edge,
C,Sony DSC-T70,


==> tables/testfile.txt <==
\begin{table}[t]\centering
\begin{tabular}{l l l l} 
\toprule
\multicolumn{4}{l}{Camera model set A} \\ 
Apple iPhone 4&Canon PowerShot SX 530 HS&Nikon Coolpix S33&Samsung Galaxy Note4\\ 
Apple iPhone 4s&Canon PowerShot SX420 IS&Nikon Coolpix S7000&Samsung Galaxy S2\\ 
Apple iPhone 5&Canon SX610 HS&Nikon CoolPixS710&Samsung Galaxy S4\\ 
Apple iPhone 5s&Casio EX-Z150&Nikon D200&Samsung L74wide\\ 
Apple iPhone 6&Fujifilm FinePix S8600&Nikon D3200&Samsung NV15\\ 
Apple iPhone 6plus&Huawei Honor 5x&Nikon D7100&Sony CyberShot DSC-H300\\ 
Apple iPhone 6s&LG G2&Panasonic DMC-FZ50&Sony CyberShot DSC-W800\\ 
Agfa Sensor530s&LG G3&Panasonic FZ200&Sony Cybershot DSC-WX350\\ 
Canon EOS SL1&LG Nexus 5x&Pentax K-7&Sony DSC-H50\\ 
Canon PC1730&Motorola Droid Maxx&Pentax OptioA40&Sony DSC-T77\\ 
Canon PowerShot A580&Motorola Droid Turbo&Praktica DCZ5.9&Sony NEX-5TL\\ 
Canon PowerShot ELPH 160&Motorola X&Ricoh GX100&\\ 
Canon PowerShot S100&Motorola XT1060&Rollei RCP-7325XS&\\ 
\midrule
\multicolumn{4}{l}{Camera model set B} \\ 
Apple iPad Air 2&Canon PowerShot SX400 IS&Motorola Nexus 6&Samsung Galaxy Note5\\ 
Apple iPhone 5c&Canon T4i&Nikon D70&Samsung Galaxy S3\\ 
Agfa DC-733s&Fujifilm FinePix XP80&Nikon D7000&Samsung Galaxy S5\\ 
Agfa DC-830i&FujiFilm FinePixJ50&Nokia Lumia 920&Samsung Galaxy S7\\ 
Blackberry Leap&HTC One M7&Olympus Stylus Tough TG-860&Sony A6000\\ 
Canon Ixus70&Kodak EasyShare C813&Panasonic TS30&Sony DSC-W170\\ 
Canon PC1234&Kodak M1063&Pentax OptioW60&\\ 
Canon PowerShot G10&LG Nexus 5&Samsung Galaxy Note3&\\ 
\midrule
\multicolumn{4}{l}{Camera model set C} \\ 
Agfa DC-504&Canon Rebel T3i&Nikon D3000&Samsung Galaxy Note2\\ 
Agfa Sensor505-x&LG Optimus L90&Olympus mju-1050SW&Samsung Galaxy S6 Edge\\ 
Canon Ixus55&LG Realm&Samsung Galaxy Lite&Sony CyberShot DSC-T70\\ 
Canon PowerShotA640&Nikon Coolpix S3700&Samsung Galaxy Nexus&\\ 
\midrule

